OHIE: Blockchain Scaling Made Simple

Many blockchain consensus protocols have been proposed recently to scale the throughput of a blockchain with available bandwidth. However, these protocols are becoming increasingly complex, making it more and more difficult to produce proofs of their security guarantees. We propose a novel permissionless blockchain protocol OHIE which explicitly aims for simplicity. OHIE composes as many parallel instances of Bitcoin's original (and simple) backbone protocol as needed to achieve excellent throughput. We formally prove the safety and liveness properties of OHIE. We demonstrate its performance with a prototype implementation and large-scale experiments with up to 50,000 nodes. In our experiments, OHIE achieves linear scaling with available bandwidth, providing about 4-10 Mbps transaction throughput (under 8-20 Mbps per-node available bandwidth configurations) and at least about 20x better decentralization over prior works.

==> figures/chainDiffData.dat <==
x1 y1 y2
0 0 0
10 54 5
20 109 9
30 99 19
40 106 6
50 136 16
60 140 19
70 147 9
80 144 5
90 165 10
100 145 11
110 166 6
120 153 10
130 184 9
140 173 9
150 180 11
160 212 9
170 232 9
180 215 6
190 238 13
200 228 15
210 211 16
220 234 11
230 261 5
240 268 6
250 268 8
260 252 15
270 284 11
280 305 7
290 303 14
300 290 16
310 310 7
320 328 16
330 316 18
340 292 14
350 337 13
360 336 11
370 326 4
380 327 5
390 325 9
400 289 12
410 264 10
420 270 6
430 275 10
440 275 11
450 277 7
460 293 12
470 330 10
480 317 4
490 337 5
500 354 18
510 323 5
520 312 7
530 299 8
540 303 11
550 291 16
560 286 10
570 275 16
580 291 9
590 321 10
600 342 3
610 340 6
620 378 8
630 413 5
640 423 9
650 395 12
660 382 12
670 363 14
680 371 4
690 393 9
700 417 10
710 395 13
720 424 7
730 424 13
740 428 13
750 494 4
760 512 8
770 537 16
780 550 12
790 542 10
800 520 13
810 517 18
820 523 10
830 496 7
840 460 13
850 426 14
860 485 9
870 514 12
880 509 14
890 501 12
900 454 11
910 457 8
920 463 12
930 464 6
940 456 18
950 459 8
960 471 11
970 470 15
980 465 5
990 435 17
1000 444 11
1010 425 7
1020 427 10
1030 433 6
1040 422 6
1050 447 7
1060 458 5
1070 462 12
1080 464 7
1090 453 16
1100 463 8
1110 473 13
1120 494 7
1130 503 4
1140 524 5
1150 495 12
1160 480 14
1170 486 12
1180 501 14
1190 498 9
1200 526 8
1210 519 9
1220 535 19
1230 530 7
1240 501 6
1250 486 7
1260 470 7
1270 451 9
1280 442 16
1290 477 9
1300 475 11
1310 470 8
1320 452 12
1330 443 3
1340 448 15
1350 427 13
1360 438 8
1370 468 10
1380 452 6
1390 485 7
1400 506 11
1410 518 10
1420 505 6
1430 517 13
1440 514 7
1450 497 9
1460 514 13
1470 507 9
1480 520 6
1490 513 13
1500 531 5
1510 554 9
1520 586 9
1530 593 8
1540 604 11
1550 605 14
1560 590 9
1570 598 8
1580 571 13
1590 599 5
1600 615 13
1610 623 8
1620 622 13
1630 640 7
1640 613 9
1650 616 16
1660 617 11
1670 618 7
1680 619 14
1690 630 17
1700 629 15
1710 645 7
1720 680 13
1730 677 6
1740 667 13
1750 662 13
1760 646 8
1770 613 8
1780 632 6
1790 621 5
1800 647 10
1810 647 9
1820 649 7
1830 649 13
1840 679 5
1850 708 5
1860 726 5
1870 710 7
1880 708 9
1890 693 7
1900 722 7
1910 706 8
1920 665 8
1930 662 7
1940 669 20
1950 691 15
1960 679 8
1970 677 11
1980 690 18
1990 703 10
2000 700 7
2010 684 10
2020 691 10
2030 697 12
2040 699 6
2050 707 10
2060 727 10
2070 725 5
2080 714 10
2090 702 11
2100 691 14
2110 696 7
2120 720 9
2130 718 4
2140 732 4
2150 727 9
2160 734 5
2170 711 10
2180 724 8
2190 740 13
2200 730 18
2210 720 14
2220 730 9
2230 724 18
2240 693 13
2250 704 8
2260 710 10
2270 736 10
2280 728 35
2290 740 8
2300 723 11
2310 722 14
2320 743 13
2330 751 12
2340 742 6
2350 733 9
2360 738 4
2370 721 11
2380 720 9
2390 733 7
2400 728 8
2410 731 9
2420 717 7
2430 715 11
2440 711 8
2450 718 10
2460 751 4
2470 762 8
2480 774 11
2490 779 8
2500 760 8
2510 750 6
2520 732 11
2530 740 6
2540 749 8
2550 754 8
2560 758 7
2570 770 4
2580 778 6
2590 768 8
2600 758 7
2610 765 11
2620 784 9
2630 768 9
2640 766 17
2650 784 4
2660 796 6
2670 786 5
2680 793 4
2690 794 10
2700 783 5
2710 794 4
2720 806 6
2730 817 14
2740 824 13
2750 810 7
2760 819 6
2770 795 5
2780 800 7
2790 814 7
2800 806 6
2810 812 10
2820 812 13
2830 827 7
2840 824 13
2850 804 5
2860 805 9
2870 830 8
2880 813 5
2890 803 8
2900 812 20
2910 807 7
2920 811 10
2930 810 7
2940 841 6
2950 848 5
2960 864 10
2970 876 6
2980 908 15
2990 869 7
3000 864 5
3010 878 7
3020 850 9
3030 851 7
3040 858 5
3050 855 10
3060 858 9
3070 847 5
3080 863 3
3090 873 11
3100 852 12
3110 855 6
3120 842 11
3130 858 11
3140 847 11
3150 845 10
3160 856 6
3170 859 12
3180 871 9
3190 871 10
3200 851 16
3210 851 6
3220 875 7
3230 887 4
3240 892 10
3250 893 13
3260 897 8
3270 889 12
3280 903 12
3290 904 4
3300 896 14
3310 897 7
3320 887 8
3330 893 10
3340 874 9
3350 885 6
3360 866 8
3370 869 13
3380 864 11
3390 871 7
3400 876 8
3410 879 10
3420 868 13
3430 866 4
3440 878 18
3450 879 4
3460 881 9
3470 884 17
3480 881 7
3490 882 7
3500 889 6
3510 878 10
3520 878 7
3530 866 7
3540 856 7
3550 855 6
3560 855 6
3570 860 8
3580 865 7
3590 877 6
3600 869 6
3610 881 14
3620 876 7

